Precision measurement of the $\eta\to\pi^+\pi^-\pi^0$ Dalitz plot distribution with the KLOE detector

Using $1.6$ fb$^{-1}$ of $e^+ e^-\to\phi\to\eta\gamma$ data collected with the KLOE detector at DA$\Phi$NE, the Dalitz plot distribution for the $\eta \to \pi^+ \pi^- \pi^0$ decay is studied with the world's largest sample of $\sim 4.7 \cdot 10^6$ events. The Dalitz plot density is parametrized as a polynomial expansion up to cubic terms in the normalized dimensionless variables $X$ and $Y$. The experiment is sensitive to all charge conjugation conserving terms of the expansion, including a $gX^2Y$ term. The statistical uncertainty of all parameters is improved by a factor two with respect to earlier measurements.

==> DPhist_acccorr.txt <==
Bin X	Bin Y	Xc	Yc	Content	Error
3	10	-0.839	-0.050	1.1713	0.0109
3	11	-0.839	0.050	1.0704	0.0107
3	12	-0.839	0.150	0.9580	0.0100
3	13	-0.839	0.250	0.8551	0.0093
3	14	-0.839	0.350	0.7371	0.0086
4	8	-0.774	-0.250	1.4335	0.0123
4	9	-0.774	-0.150	1.3140	0.0115
4	10	-0.774	-0.050	1.1906	0.0112
4	11	-0.774	0.050	1.0667	0.0106
4	12	-0.774	0.150	0.9275	0.0098
4	13	-0.774	0.250	0.8198	0.0093
4	14	-0.774	0.350	0.7209	0.0087
4	15	-0.774	0.450	0.6361	0.0080
5	7	-0.710	-0.350	1.5459	0.0125
5	8	-0.710	-0.250	1.4054	0.0122
5	9	-0.710	-0.150	1.2790	0.0115
5	10	-0.710	-0.050	1.1723	0.0110
5	11	-0.710	0.050	1.0540	0.0104
5	12	-0.710	0.150	0.9369	0.0099
5	13	-0.710	0.250	0.8347	0.0094
5	14	-0.710	0.350	0.7303	0.0087
5	15	-0.710	0.450	0.6375	0.0081
5	16	-0.710	0.550	0.5292	0.0074
6	6	-0.645	-0.450	1.6466	0.0128
6	7	-0.645	-0.350	1.5172	0.0124
6	8	-0.645	-0.250	1.4358	0.0121
6	9	-0.645	-0.150	1.2858	0.0115
6	10	-0.645	-0.050	1.1498	0.0109
6	11	-0.645	0.050	1.0498	0.0103
6	12	-0.645	0.150	0.9270	0.0099
6	13	-0.645	0.250	0.8155	0.0093
6	14	-0.645	0.350	0.7021	0.0086
6	15	-0.645	0.450	0.6256	0.0082
6	16	-0.645	0.550	0.5158	0.0074
6	17	-0.645	0.650	0.4391	0.0068
7	5	-0.581	-0.550	1.7709	0.0130
7	6	-0.581	-0.450	1.6404	0.0127
7	7	-0.581	-0.350	1.5137	0.0123
7	8	-0.581	-0.250	1.3919	0.0120
7	9	-0.581	-0.150	1.2860	0.0114
7	10	-0.581	-0.050	1.1533	0.0108
7	11	-0.581	0.050	1.0429	0.0104
7	12	-0.581	0.150	0.9192	0.0098
7	13	-0.581	0.250	0.7997	0.0091
7	14	-0.581	0.350	0.7241	0.0088
7	15	-0.581	0.450	0.6060	0.0081
7	16	-0.581	0.550	0.5009	0.0074
7	17	-0.581	0.650	0.4347	0.0069
8	4	-0.516	-0.650	1.8778	0.0136
8	5	-0.516	-0.550	1.7519	0.0129
8	6	-0.516	-0.450	1.6364	0.0127
8	7	-0.516	-0.350	1.5155	0.0124
8	8	-0.516	-0.250	1.3865	0.0117
8	9	-0.516	-0.150	1.2654	0.0114
8	10	-0.516	-0.050	1.1585	0.0108
8	11	-0.516	0.050	1.0288	0.0104
8	12	-0.516	0.150	0.9261	0.0098
8	13	-0.516	0.250	0.7979	0.0092
8	14	-0.516	0.350	0.6990	0.0087
8	15	-0.516	0.450	0.6137	0.0081
8	16	-0.516	0.550	0.5128	0.0075
8	17	-0.516	0.650	0.4308	0.0070
9	4	-0.452	-0.650	1.8561	0.0131
9	5	-0.452	-0.550	1.7575	0.0128
9	6	-0.452	-0.450	1.6416	0.0125
9	7	-0.452	-0.350	1.5093	0.0122
9	8	-0.452	-0.250	1.3980	0.0118
9	9	-0.452	-0.150	1.2755	0.0113
9	10	-0.452	-0.050	1.1371	0.0108
9	11	-0.452	0.050	1.0211	0.0103
9	12	-0.452	0.150	0.9173	0.0098
9	13	-0.452	0.250	0.7828	0.0091
9	14	-0.452	0.350	0.7223	0.0088
9	15	-0.452	0.450	0.5728	0.0079
9	16	-0.452	0.550	0.5181	0.0076
9	17	-0.452	0.650	0.4233	0.0069
9	18	-0.452	0.750	0.3460	0.0063
10	3	-0.387	-0.750	1.9726	0.0135
10	4	-0.387	-0.650	1.8636	0.0130
10	5	-0.387	-0.550	1.7396	0.0126
10	6	-0.387	-0.450	1.6180	0.0125
10	7	-0.387	-0.350	1.4912	0.0122
10	8	-0.387	-0.250	1.3906	0.0117
10	9	-0.387	-0.150	1.2656	0.0111
10	10	-0.387	-0.050	1.1423	0.0107
10	11	-0.387	0.050	1.0422	0.0103
10	12	-0.387	0.150	0.9100	0.0097
10	13	-0.387	0.250	0.8016	0.0092
10	14	-0.387	0.350	0.7007	0.0086
10	15	-0.387	0.450	0.5982	0.0081
10	16	-0.387	0.550	0.5014	0.0075
10	17	-0.387	0.650	0.4203	0.0069
10	18	-0.387	0.750	0.3421	0.0062
11	3	-0.323	-0.750	1.9473	0.0131
11	4	-0.323	-0.650	1.8870	0.0130
11	5	-0.323	-0.550	1.7378	0.0128
11	6	-0.323	-0.450	1.6240	0.0124
11	7	-0.323	-0.350	1.4868	0.0120
11	8	-0.323	-0.250	1.3884	0.0116
11	9	-0.323	-0.150	1.2573	0.0111
11	10	-0.323	-0.050	1.1348	0.0106
11	11	-0.323	0.050	1.0177	0.0102
11	12	-0.323	0.150	0.9013	0.0097
11	13	-0.323	0.250	0.7979	0.0093
11	14	-0.323	0.350	0.6889	0.0086
11	15	-0.323	0.450	0.5905	0.0080
11	16	-0.323	0.550	0.4973	0.0075
11	17	-0.323	0.650	0.4193	0.0069
11	18	-0.323	0.750	0.3447	0.0063
12	2	-0.258	-0.850	2.0905	0.0139
12	3	-0.258	-0.750	1.9730	0.0132
12	4	-0.258	-0.650	1.8698	0.0129
12	5	-0.258	-0.550	1.7530	0.0127
12	6	-0.258	-0.450	1.6230	0.0124
12	7	-0.258	-0.350	1.5098	0.0120
12	8	-0.258	-0.250	1.3790	0.0115
12	9	-0.258	-0.150	1.2627	0.0111
12	10	-0.258	-0.050	1.1315	0.0106
12	11	-0.258	0.050	1.0008	0.0101
12	12	-0.258	0.150	0.8922	0.0096
12	13	-0.258	0.250	0.7865	0.0091
12	14	-0.258	0.350	0.6910	0.0086
12	15	-0.258	0.450	0.5803	0.0080
12	16	-0.258	0.550	0.5019	0.0075
12	17	-0.258	0.650	0.4255	0.0070
12	18	-0.258	0.750	0.3379	0.0062
13	2	-0.194	-0.850	2.0928	0.0137
13	3	-0.194	-0.750	1.9664	0.0131
13	4	-0.194	-0.650	1.8632	0.0129
13	5	-0.194	-0.550	1.7365	0.0126
13	6	-0.194	-0.450	1.6253	0.0124
13	7	-0.194	-0.350	1.4808	0.0119
13	8	-0.194	-0.250	1.3656	0.0114
13	9	-0.194	-0.150	1.2414	0.0110
13	10	-0.194	-0.050	1.1284	0.0106
13	11	-0.194	0.050	1.0031	0.0100
13	12	-0.194	0.150	0.9129	0.0097
13	13	-0.194	0.250	0.7802	0.0091
13	14	-0.194	0.350	0.6934	0.0086
13	15	-0.194	0.450	0.5854	0.0080
13	16	-0.194	0.550	0.5079	0.0076
13	17	-0.194	0.650	0.4285	0.0070
13	18	-0.194	0.750	0.3391	0.0062
14	2	-0.129	-0.850	2.0529	0.0134
14	3	-0.129	-0.750	1.9726	0.0130
14	4	-0.129	-0.650	1.8522	0.0129
14	5	-0.129	-0.550	1.7228	0.0125
14	6	-0.129	-0.450	1.6335	0.0124
14	7	-0.129	-0.350	1.4987	0.0119
14	8	-0.129	-0.250	1.3703	0.0115
14	9	-0.129	-0.150	1.2462	0.0109
14	10	-0.129	-0.050	1.1311	0.0105
14	11	-0.129	0.050	1.0100	0.0101
14	12	-0.129	0.150	0.9088	0.0096
14	13	-0.129	0.250	0.7865	0.0091
14	14	-0.129	0.350	0.6877	0.0086
14	15	-0.129	0.450	0.5818	0.0080
14	16	-0.129	0.550	0.4974	0.0075
14	17	-0.129	0.650	0.3992	0.0067
14	18	-0.129	0.750	0.3477	0.0063
15	2	-0.065	-0.850	2.0865	0.0135
15	3	-0.065	-0.750	1.9781	0.0131
15	4	-0.065	-0.650	1.8267	0.0128
15	5	-0.065	-0.550	1.7469	0.0126
15	6	-0.065	-0.450	1.6206	0.0125
15	7	-0.065	-0.350	1.4881	0.0120
15	8	-0.065	-0.250	1.3668	0.0115
15	9	-0.065	-0.150	1.2273	0.0109
15	10	-0.065	-0.050	1.1235	0.0105
15	11	-0.065	0.050	1.0100	0.0101
15	12	-0.065	0.150	0.8945	0.0096
15	13	-0.065	0.250	0.7864	0.0092
15	14	-0.065	0.350	0.6823	0.0086
15	15	-0.065	0.450	0.5973	0.0081
15	16	-0.065	0.550	0.4953	0.0074
15	17	-0.065	0.650	0.4181	0.0069
15	18	-0.065	0.750	0.3358	0.0062
16	2	0.000	-0.850	2.0791	0.0134
16	3	0.000	-0.750	1.9471	0.0129
16	4	0.000	-0.650	1.8831	0.0129
16	5	0.000	-0.550	1.7267	0.0126
16	6	0.000	-0.450	1.6045	0.0122
16	7	0.000	-0.350	1.4697	0.0118
16	8	0.000	-0.250	1.3729	0.0115
16	9	0.000	-0.150	1.2384	0.0109
16	10	0.000	-0.050	1.1289	0.0105
16	11	0.000	0.050	1.0000	0.0100
16	12	0.000	0.150	0.9129	0.0097
16	13	0.000	0.250	0.7845	0.0091
16	14	0.000	0.350	0.6901	0.0087
16	15	0.000	0.450	0.5880	0.0080
16	16	0.000	0.550	0.4988	0.0074
16	17	0.000	0.650	0.4213	0.0069
16	18	0.000	0.750	0.3495	0.0063
17	2	0.065	-0.850	2.0686	0.0134
17	3	0.065	-0.750	1.9851	0.0131
17	4	0.065	-0.650	1.8433	0.0128
17	5	0.065	-0.550	1.7052	0.0126
17	6	0.065	-0.450	1.5946	0.0122
17	7	0.065	-0.350	1.4948	0.0119
17	8	0.065	-0.250	1.3625	0.0114
17	9	0.065	-0.150	1.2419	0.0110
17	10	0.065	-0.050	1.1258	0.0105
17	11	0.065	0.050	1.0033	0.0101
17	12	0.065	0.150	0.8973	0.0096
17	13	0.065	0.250	0.7727	0.0090
17	14	0.065	0.350	0.7041	0.0087
17	15	0.065	0.450	0.5942	0.0081
17	16	0.065	0.550	0.4769	0.0073
17	17	0.065	0.650	0.4188	0.0069
17	18	0.065	0.750	0.3402	0.0062
18	2	0.129	-0.850	2.0506	0.0134
18	3	0.129	-0.750	1.9884	0.0131
18	4	0.129	-0.650	1.8539	0.0128
18	5	0.129	-0.550	1.7251	0.0125
18	6	0.129	-0.450	1.6060	0.0124
18	7	0.129	-0.350	1.4903	0.0119
18	8	0.129	-0.250	1.3755	0.0114
18	9	0.129	-0.150	1.2338	0.0109
18	10	0.129	-0.050	1.1278	0.0105
18	11	0.129	0.050	0.9951	0.0100
18	12	0.129	0.150	0.8990	0.0097
18	13	0.129	0.250	0.7985	0.0092
18	14	0.129	0.350	0.6795	0.0086
18	15	0.129	0.450	0.5792	0.0080
18	16	0.129	0.550	0.5100	0.0075
18	17	0.129	0.650	0.4266	0.0070
18	18	0.129	0.750	0.3470	0.0063
19	2	0.194	-0.850	2.0706	0.0135
19	3	0.194	-0.750	1.9784	0.0131
19	4	0.194	-0.650	1.8374	0.0128
19	5	0.194	-0.550	1.7274	0.0127
19	6	0.194	-0.450	1.5907	0.0123
19	7	0.194	-0.350	1.4905	0.0119
19	8	0.194	-0.250	1.3733	0.0115
19	9	0.194	-0.150	1.2352	0.0109
19	10	0.194	-0.050	1.1161	0.0105
19	11	0.194	0.050	1.0091	0.0100
19	12	0.194	0.150	0.8919	0.0096
19	13	0.194	0.250	0.7868	0.0091
19	14	0.194	0.350	0.6855	0.0086
19	15	0.194	0.450	0.5870	0.0080
19	16	0.194	0.550	0.5076	0.0075
19	17	0.194	0.650	0.4294	0.0070
19	18	0.194	0.750	0.3423	0.0063
20	2	0.258	-0.850	2.0853	0.0139
20	3	0.258	-0.750	1.9947	0.0133
20	4	0.258	-0.650	1.8482	0.0128
20	5	0.258	-0.550	1.7476	0.0126
20	6	0.258	-0.450	1.6226	0.0124
20	7	0.258	-0.350	1.4862	0.0120
20	8	0.258	-0.250	1.3787	0.0115
20	9	0.258	-0.150	1.2450	0.0109
20	10	0.258	-0.050	1.1285	0.0106
20	11	0.258	0.050	1.0184	0.0102
20	12	0.258	0.150	0.8928	0.0097
20	13	0.258	0.250	0.7877	0.0091
20	14	0.258	0.350	0.6933	0.0086
20	15	0.258	0.450	0.5935	0.0081
20	16	0.258	0.550	0.4957	0.0074
20	17	0.258	0.650	0.4158	0.0069
20	18	0.258	0.750	0.3513	0.0064
21	3	0.323	-0.750	1.9799	0.0133
21	4	0.323	-0.650	1.8781	0.0129
21	5	0.323	-0.550	1.7518	0.0126
21	6	0.323	-0.450	1.6229	0.0124
21	7	0.323	-0.350	1.4959	0.0121
21	8	0.323	-0.250	1.3641	0.0115
21	9	0.323	-0.150	1.2309	0.0110
21	10	0.323	-0.050	1.1440	0.0107
21	11	0.323	0.050	1.0322	0.0102
21	12	0.323	0.150	0.9195	0.0098
21	13	0.323	0.250	0.7792	0.0091
21	14	0.323	0.350	0.6921	0.0086
21	15	0.323	0.450	0.5861	0.0080
21	16	0.323	0.550	0.4949	0.0074
21	17	0.323	0.650	0.4182	0.0069
21	18	0.323	0.750	0.3514	0.0063
22	3	0.387	-0.750	1.9773	0.0135
22	4	0.387	-0.650	1.8704	0.0130
22	5	0.387	-0.550	1.7374	0.0127
22	6	0.387	-0.450	1.5947	0.0123
22	7	0.387	-0.350	1.5016	0.0120
22	8	0.387	-0.250	1.3593	0.0115
22	9	0.387	-0.150	1.2417	0.0111
22	10	0.387	-0.050	1.1250	0.0106
22	11	0.387	0.050	1.0166	0.0102
22	12	0.387	0.150	0.9051	0.0096
22	13	0.387	0.250	0.7903	0.0091
22	14	0.387	0.350	0.7117	0.0087
22	15	0.387	0.450	0.6075	0.0081
22	16	0.387	0.550	0.5056	0.0075
22	17	0.387	0.650	0.4165	0.0069
22	18	0.387	0.750	0.3518	0.0063
23	4	0.452	-0.650	1.8835	0.0132
23	5	0.452	-0.550	1.7573	0.0128
23	6	0.452	-0.450	1.6370	0.0124
23	7	0.452	-0.350	1.5041	0.0120
23	8	0.452	-0.250	1.3823	0.0117
23	9	0.452	-0.150	1.2599	0.0111
23	10	0.452	-0.050	1.1427	0.0108
23	11	0.452	0.050	1.0171	0.0103
23	12	0.452	0.150	0.9162	0.0098
23	13	0.452	0.250	0.8238	0.0093
23	14	0.452	0.350	0.7080	0.0087
23	15	0.452	0.450	0.6029	0.0081
23	16	0.452	0.550	0.5083	0.0075
23	17	0.452	0.650	0.4321	0.0071
23	18	0.452	0.750	0.3473	0.0063
24	4	0.516	-0.650	1.8811	0.0136
24	5	0.516	-0.550	1.7314	0.0128
24	6	0.516	-0.450	1.6381	0.0126
24	7	0.516	-0.350	1.5174	0.0122
24	8	0.516	-0.250	1.4086	0.0118
24	9	0.516	-0.150	1.2757	0.0113
24	10	0.516	-0.050	1.1428	0.0107
24	11	0.516	0.050	1.0114	0.0103
24	12	0.516	0.150	0.9282	0.0098
24	13	0.516	0.250	0.8035	0.0093
24	14	0.516	0.350	0.6988	0.0087
24	15	0.516	0.450	0.5868	0.0079
24	16	0.516	0.550	0.5081	0.0075
24	17	0.516	0.650	0.4422	0.0071
25	5	0.581	-0.550	1.7562	0.0130
25	6	0.581	-0.450	1.6374	0.0125
25	7	0.581	-0.350	1.4996	0.0121
25	8	0.581	-0.250	1.3986	0.0118
25	9	0.581	-0.150	1.2716	0.0115
25	10	0.581	-0.050	1.1489	0.0108
25	11	0.581	0.050	1.0164	0.0103
25	12	0.581	0.150	0.9095	0.0097
25	13	0.581	0.250	0.8035	0.0092
25	14	0.581	0.350	0.7133	0.0087
25	15	0.581	0.450	0.5941	0.0080
25	16	0.581	0.550	0.5165	0.0075
25	17	0.581	0.650	0.4301	0.0068
26	6	0.645	-0.450	1.6412	0.0128
26	7	0.645	-0.350	1.5339	0.0123
26	8	0.645	-0.250	1.3911	0.0117
26	9	0.645	-0.150	1.2861	0.0115
26	10	0.645	-0.050	1.1570	0.0109
26	11	0.645	0.050	1.0475	0.0105
26	12	0.645	0.150	0.9241	0.0098
26	13	0.645	0.250	0.8054	0.0091
26	14	0.645	0.350	0.7340	0.0089
26	15	0.645	0.450	0.6105	0.0080
26	16	0.645	0.550	0.5236	0.0074
26	17	0.645	0.650	0.4372	0.0068
27	7	0.710	-0.350	1.5493	0.0125
27	8	0.710	-0.250	1.4093	0.0119
27	9	0.710	-0.150	1.2948	0.0115
27	10	0.710	-0.050	1.1642	0.0108
27	11	0.710	0.050	1.0573	0.0104
27	12	0.710	0.150	0.9256	0.0098
27	13	0.710	0.250	0.8263	0.0093
27	14	0.710	0.350	0.7258	0.0088
27	15	0.710	0.450	0.6147	0.0079
27	16	0.710	0.550	0.5178	0.0073
28	8	0.774	-0.250	1.4236	0.0122
28	9	0.774	-0.150	1.2996	0.0116
28	10	0.774	-0.050	1.1665	0.0109
28	11	0.774	0.050	1.0669	0.0106
28	12	0.774	0.150	0.9417	0.0099
28	13	0.774	0.250	0.8410	0.0093
28	14	0.774	0.350	0.7171	0.0086
28	15	0.774	0.450	0.6247	0.0079
29	10	0.839	-0.050	1.2007	0.0111
29	11	0.839	0.050	1.0542	0.0105
29	12	0.839	0.150	0.9478	0.0099
29	13	0.839	0.250	0.8490	0.0093
29	14	0.839	0.350	0.7338	0.0085

